Hydro overview

We review recent progress in applying relativistic hydrodynamics to the modeling of heavy-ion collisions at RHIC and LHC, with emphasis on anisotropic flow and flow fluctuations.

==> dndphi.dat <==
 -3.1154127  21994.   5496.   4522.   1255.    516.
 -3.0630529  21599.   5315.   4458.   1258.    522.
 -3.0106931  21774.   5255.   4450.   1208.    524.
 -2.9583333  21586.   5215.   4290.   1198.    464.
 -2.9059732  21775.   5154.   4186.   1136.    448.
 -2.8536134  21599.   5101.   4186.   1086.    407.
 -2.8012536  21444.   5221.   4292.   1087.    386.
 -2.7488937  21510.   5089.   4145.   1152.    412.
 -2.6965337  21431.   5113.   4092.   1149.    406.
 -2.6441739  21692.   5187.   4206.   1105.    397.
 -2.5918140  21572.   5221.   4232.   1112.    440.
 -2.5394540  21801.   5079.   4332.   1142.    425.
 -2.4870944  21727.   5239.   4364.   1109.    398.
 -2.4347343  21999.   5257.   4254.   1137.    431.
 -2.3823745  21827.   5215.   4459.   1147.    402.
 -2.3300147  21903.   5335.   4449.   1248.    425.
 -2.2776546  21905.   5489.   4464.   1238.    411.
 -2.2252948  22002.   5450.   4521.   1174.    411.
 -2.1729350  21969.   5431.   4629.   1259.    400.
 -2.1205750  22029.   5580.   4685.   1282.    467.
 -2.0682154  22041.   5577.   4842.   1342.    423.
 -2.0158553  22329.   5555.   4891.   1417.    452.
 -1.9634955  22829.   5861.   5147.   1437.    497.
 -1.9111356  22228.   5787.   4995.   1419.    536.
 -1.8587757  22325.   5753.   5005.   1433.    555.
 -1.8064158  22413.   5841.   5065.   1559.    555.
 -1.7540560  22383.   5860.   5115.   1481.    663.
 -1.7016960  22158.   5725.   4997.   1484.    635.
 -1.6493362  22063.   5681.   4969.   1451.    595.
 -1.5969763  22154.   5619.   4971.   1463.    547.
 -1.5446165  22065.   5570.   4854.   1402.    546.
 -1.4922565  21902.   5568.   4820.   1328.    534.
 -1.4398967  22064.   5493.   4776.   1323.    540.
 -1.3875368  21650.   5456.   4592.   1319.    516.
 -1.3351769  21582.   5301.   4470.   1232.    468.
 -1.2828170  21612.   5360.   4489.   1290.    456.
 -1.2304572  21573.   5268.   4465.   1286.    475.
 -1.1780972  21433.   5302.   4415.   1262.    467.
 -1.1257374  21238.   5263.   4340.   1306.    510.
 -1.0733776  21398.   5156.   4460.   1304.    593.
 -1.0210176  21272.   5350.   4533.   1269.    583.
 -0.9686577  21261.   5342.   4436.   1339.    563.
 -0.9162979  20957.   5155.   4333.   1282.    581.
 -0.8639381  21238.   5157.   4455.   1275.    596.
 -0.8115780  21246.   5242.   4296.   1288.    549.
 -0.7592182  21360.   5172.   4186.   1263.    534.
 -0.7068584  21230.   4937.   4171.   1245.    560.
 -0.6544986  21164.   5073.   4183.   1160.    540.
 -0.6021385  21146.   5027.   4067.   1129.    494.
 -0.5497787  21100.   4948.   4134.   1163.    448.
 -0.4974189  20946.   4899.   4045.   1154.    403.
 -0.4450591  21314.   4749.   4125.   1165.    414.
 -0.3926990  20922.   4873.   3990.   1075.    404.
 -0.3403392  20907.   4924.   3950.   1073.    386.
 -0.2879794  20911.   5001.   4049.   1126.    435.
 -0.2356195  21060.   4885.   3949.   1178.    431.
 -0.1832595  20702.   4962.   3997.   1174.    467.
 -0.1308997  20752.   4896.   4113.   1153.    502.
 -0.0785398  20873.   5013.   4122.   1144.    444.
 -0.0261800  21048.   4988.   4231.   1213.    518.
  0.0261800  21022.   5040.   4241.   1308.    515.
  0.0785398  20853.   5062.   4232.   1319.    545.
  0.1308997  20879.   5158.   4448.   1390.    607.
  0.1832595  21016.   5078.   4591.   1455.    635.
  0.2356195  21315.   5254.   4681.   1473.    718.
  0.2879794  21075.   5135.   4550.   1533.    802.
  0.3403392  21203.   5240.   4628.   1605.    799.
  0.3926990  21365.   5251.   4781.   1640.    772.
  0.4450591  21236.   5362.   4825.   1598.    786.
  0.4974189  21153.   5316.   4911.   1620.    815.
  0.5497787  21381.   5344.   4953.   1621.    801.
  0.6021385  21748.   5390.   4872.   1637.    798.
  0.6544986  21116.   5479.   5022.   1573.    787.
  0.7068584  21674.   5333.   4867.   1638.    697.
  0.7592182  21435.   5489.   4866.   1484.    707.
  0.8115780  21628.   5406.   4924.   1539.    715.
  0.8639381  21508.   5412.   4806.   1481.    630.
  0.9162977  21586.   5401.   4963.   1455.    663.
  0.9686577  21098.   5429.   4857.   1469.    631.
  1.0210178  21291.   5539.   4882.   1496.    663.
  1.0733774  21297.   5599.   4845.   1490.    649.
  1.1257374  21668.   5405.   4979.   1409.    615.
  1.1780975  21548.   5433.   4831.   1453.    620.
  1.2304571  21638.   5486.   4659.   1427.    563.
  1.2828171  21611.   5365.   4760.   1471.    536.
  1.3351767  21633.   5417.   4848.   1382.    533.
  1.3875368  21309.   5229.   4705.   1332.    566.
  1.4398968  21248.   5383.   4627.   1358.    531.
  1.4922564  21375.   5349.   4613.   1263.    514.
  1.5446165  21481.   5236.   4699.   1295.    519.
  1.5969765  21393.   5287.   4746.   1282.    491.
  1.6493361  21247.   5297.   4600.   1381.    538.
  1.7016962  21454.   5319.   4590.   1352.    539.
  1.7540557  21519.   5249.   4565.   1452.    572.
  1.8064158  21315.   5288.   4684.   1384.    601.
  1.8587759  21374.   5292.   4751.   1342.    576.
  1.9111354  21654.   5276.   4733.   1406.    629.
  1.9634955  21629.   5527.   4767.   1408.    646.
  2.0158556  21371.   5373.   4760.   1456.    659.
  2.0682151  21866.   5468.   4778.   1382.    609.
  2.1205752  21751.   5494.   4917.   1475.    631.
  2.1729348  22099.   5629.   4790.   1454.    607.
  2.2252948  22057.   5434.   4754.   1447.    618.
  2.2776549  21922.   5483.   4828.   1502.    651.
  2.3300145  21915.   5474.   4966.   1488.    628.
  2.3823745  22542.   5620.   4881.   1546.    595.
  2.4347346  22229.   5548.   4896.   1493.    614.
  2.4870942  22235.   5622.   4837.   1457.    544.
  2.5394542  22349.   5718.   4901.   1458.    599.
  2.5918138  22020.   5801.   4986.   1489.    568.
  2.6441739  22380.   5756.   4902.   1460.    585.
  2.6965339  22325.   5635.   5006.   1489.    559.
  2.7488935  22563.   5771.   5047.   1472.    553.
  2.8012536  22464.   5743.   5052.   1431.    575.
  2.8536136  22201.   5675.   5016.   1361.    501.
  2.9059732  22385.   5779.   4960.   1508.    590.
  2.9583333  21958.   5593.   4792.   1379.    534.
  3.0106928  21757.   5510.   4731.   1356.    552.
  3.0630529  21943.   5431.   4736.   1426.    611.
  3.1154130  21677.   5335.   4628.   1276.    576.

